Knowledge Distillation for Efficient Audio-Visual Video Captioning

Automatically describing audio-visual content with texts, namely video captioning, has received significant attention due to its potential applications across diverse fields. Deep neural networks are the dominant methods, offering state-of-the-art performance. However, these methods are often undeployable in low-power devices like smartphones due to the large size of the model parameters. In this paper, we propose to exploit simple pooling front-end and down-sampling algorithms with knowledge distillation for audio and visual attributes using a reduced number of audio-visual frames. With the help of knowledge distillation from the teacher model, our proposed method greatly reduces the redundant information in audio-visual streams without losing critical contexts for caption generation. Extensive experimental evaluations on the MSR-VTT dataset demonstrate that our proposed approach significantly reduces the inference time by about 80% with a small sacrifice (less than 0.02%) in captioning accuracy.

==> Caption_Results/time_measurement.txt <==
% MSR-VTT dataset. Test set. Total of 2123 videos.

Teacher model / feature extraction factor 1
1 factor (factorless)Progress...
100%|████████████████████████████████████████████████████████████████████████████████████████████████████████| 2123/2123 [10:11:04<00:00, 17.27s/it]
36664.021434783936
17,26 seconds per video.

0.9 factor Progress...
33034.757642030716
15,56 seconds per video.

0.8 factor Progress...
29236.77785229683
13,77 seconds per video.

0.7 factor Progress...
25649.453273773193
12,08 seconds per video.


==> eusipco_2023_reviews.txt <==
Review #00CD

*Paper Format*: Correctly formatted

*Topic relevance*: High

*Originality of the content*: Average

*Methodology / Research design*: Low

*Evaluation of results and derived conclusions*: Low

*References to previous work*: Average

*Correct English usage*: Low


*General Comments to Authors*
The authors propose a method to reduce the computation needed by automatic captioning systems that take as input audio-video data.

They use an existing pooling frontend strategy (SimPF) for the audio stream, and downsampling of the video frames to do so. A CNN pretrained on AudioSet, from PANN, and Inception-v3 were used on the MSR-VTT dataset.

What would be the performance obtained with the student trained only with L_{CE}, i.e. without using the teacher? If this performance were good enough, it would mean that using the pooled spectrograms and downsampled video frames is fine, and there would be no need for the student-teacher framework.

Some points are unclear:
For the audio part, SimPF, the size of the crop is not described neither in the text, nor in Eq. (2).
Does the compression ratio $k$ apply to the video modality only?

There is no audio captioning results from the literature reported in the paper. Is there any state-of-art system on this dataset to which the authors could compare their values to?

The English writing could be improved. For instance, p.2 first col.: “A recurrent neural network (RNN)-based network”


Responses:
Equation 2 will be updated.
compression rate $k$ is used for both audio and visual will be explained in equation 2.
There will be no comparison of the study with audio captioning.
The paper will be proofread.



-----------
Review #060C

*Paper Format*: Correctly formatted

*Topic relevance*: Average

*Originality of the content*: Average

*Methodology / Research design*: Average

*Evaluation of results and derived conclusions*: Average

*References to previous work*: Average

*Correct English usage*: Average


*General Comments to Authors*
The paper is well written and conducted detailed expermental evaluation.

Why there is no time consumption evaluation on combination of the Lrep and LCE ?

Why average time consumption is very little for for small compresion ratio ? e.g., k=0.2, is taking less time? is this correct?

I think a more clear explanination of experimental results is required.


Responses:
There is no time consumption difference between different losses because the model does not change according to losses. They only affect in training.
As the compression rates drop the model uses less features. That's it is correct.
Experimental results section will be reviewed.


-----------
Review #03A1

*Paper Format*: Correctly formatted

*Topic relevance*: High

*Originality of the content*: Very High

*Methodology / Research design*: High

*Evaluation of results and derived conclusions*: High

*References to previous work*: High

*Correct English usage*: High


*General Comments to Authors*
The paper is well written and has an elaborate study. It presents a simple pooling front-end (SimPF) method with down-sampling to reduce the number of audio and visual frames in a video for video captioning. It is set in the SimPF category of the 4 categories identified in Sec. 1. The results in Table 1 and 2 are consistent and convincing and in favor of the proposed approach.

It is not clear whether such a cropping the center yields a compressed audio with acceptable loss. These cropping / down-sampling losses could have been characterized and shown separately.

Responses:

There is no cropping / down-sampling losses the losses are obtained after caption generation. They are applied to the features of audio and visual frames.





